A Global View on Star Formation: The GLOSTAR Galactic Plane Survey V. 6.7 GHz Methanol Maser Catalogue

Class II methanol (CH$_{3}$OH) masers are amongst the clearest signposts of recent high-mass star formation (HMSF). A complete catalogue outlines the distribution of star formation in the Galaxy, the number of young star-forming cores, and the physical conditions of their environment. The Global View on Star Formation (GLOSTAR) survey, which is a blind survey in the radio regime of 4$-$8 GHz, maps the Galactic mid-plane in the radio continuum, 6.7 GHz methanol line, the 4.8 GHz formaldehyde line, and several radio recombination lines. We present the analysis of the observations of the 6.7 GHz CH$_{3}$OH maser transition using data from the D-configuration of the Very Large Array (VLA). We analyse the data covering Galactic longitudes from $-2^{\circ}< l <60^{\circ}$ and Galactic latitudes of $|\textit{b}|<1^{\circ}$. We detect a total of 554 methanol masers, out of which 84 are new, and catalogue their positions, velocity components, and integrated fluxes. With a typical noise level of $\sim$18 mJy beam$^{-1}$, this is the most sensitive unbiased methanol survey for methanol masers to date. We search for dust continuum and radio continuum associations, and find that 97% of the sources are associated with dust, and 12% are associated with radio continuum emission.

==> spectra/output.txt <==
33,34c33
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G0_s8}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G0_s8}\\ 
37c36
< \caption{Spectra of 6.7\,GHz methanol masers detected with GLOSTAR and extracted at the peak pixel. The red dashed line indicates the ATLASGAL clump velocity \citep{urquhart2018,urquhart2022} in case of an associated 870\,$\mu$m compact source catalog (CSC) source.}
---
> \caption{Spectra of 6.7\,GHz methanol masers detected with GLOSTAR extracted at the peak pixel. The red dashed line indicates the ATLASGAL clump velocity \citep{urquhart2018,urquhart2022} in case of an associated 870\,$\mu$m compact source catalog (CSC) source.}
73,74c72
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G2_s1}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G2_s1}\\ 
79a78
> 
112,113c111
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G5_s3}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G5_s3}\\ 
118a117
> 
151,152c150
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G8_s4}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G8_s4}\\ 
157a156
> 
190,191c189
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G10_s19}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G10_s19}\\ 
196a195
> 
229,230c228
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G12_s7}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G12_s7}\\ 
235a234
> 
268,269c267
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G14_s10}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G14_s10}\\ 
274a273
> 
307,308c306
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G16_s12}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G16_s12}\\ 
313a312
> 
346,347c345
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G19_s7}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G19_s7}\\ 
352a351
> 
385,386c384
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G21_s1}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G21_s1}\\ 
391a390
> 
424,425c423
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G23_s15}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G23_s15}\\ 
430a429
> 
463,464c462
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G24_s19}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G24_s19}\\ 
469a468
> 
478a478
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G24_s27}
481,482c481
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G25_s3}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G25_s4}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G25_s3}\\ 
483a483
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G25_s4}
486,487c486
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G25_s7}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G25_s8}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G25_s7}\\ 
488a488
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G25_s8}
491,492c491
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G25_s11}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G25_s12}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G25_s11}\\ 
493a493
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G25_s12}
496,497c496
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G26_s2}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G26_s3}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G26_s2}\\ 
498a498
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G26_s3}
501,503c501
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G26_s6}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G26_s7}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G26_s6}\\ 
508a507
> 
512a512
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G26_s7}
515,516c515
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G27_s1}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G27_s2}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G27_s1}\\ 
517a517
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G27_s2}
520,521c520
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G27_s5}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G27_s6}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G27_s5}\\ 
522a522
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G27_s6}
525,526c525
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G27_s9}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G27_s10}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G27_s9}\\ 
527a527
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G27_s10}
530,531c530
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G27_s13}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G28_s1}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G27_s13}\\ 
532a532
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G28_s1}
535,536c535
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G28_s4}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G28_s5}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G28_s4}\\ 
537a537
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G28_s5}
540,542c540
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G28_s8}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G28_s9}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G28_s8}\\ 
547a546
> 
551a551
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G28_s9}
554,555c554
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G28_s12}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G28_s13}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G28_s12}\\ 
556a556
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G28_s13}
559,560c559
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G28_s16}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G28_s17}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G28_s16}\\ 
561a561
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G28_s17}
564,565c564
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G29_s1}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G29_s2}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G29_s1}\\ 
566a566
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G29_s2}
569,570c569
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G29_s5}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G29_s6}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G29_s5}\\ 
571a571
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G29_s6}
574,575c574
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G29_s9}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s1}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G29_s9}\\ 
576a576
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s1}
579,581c579
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s4}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s5}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s4}\\ 
586a585
> 
590a590
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s5}
593,594c593
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s8}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s9}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s8}\\ 
595a595
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s9}
598,599c598
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s12}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s13}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s12}\\ 
600a600
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s13}
603,604c603
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s16}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s17}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s16}\\ 
605a605
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s17}
608,609c608
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s20}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s21}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s20}\\ 
610a610
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s21}
613,614c613
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s24}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s25}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s24}\\ 
615a615
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G30_s25}
618,620c618
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G31_s2}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G31_s3}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G31_s2}\\ 
625a624
> 
629a629
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G31_s3}
632,633c632
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G31_s6}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G31_s7}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G31_s6}\\ 
634a634
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G31_s7}
637,638c637
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G31_s10}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G31_s11}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G31_s10}\\ 
639a639
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G31_s11}
642,643c642
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G31_s14}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G32_s1}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G31_s14}\\ 
644a644
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G32_s1}
647,648c647
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G32_s4}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G32_s5}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G32_s4}\\ 
649a649
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G32_s5}
652,653c652
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G32_s8}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G32_s9}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G32_s8}\\ 
654a654
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G32_s9}
657,659c657
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G32_s12}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G33_s1}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G32_s12}\\ 
664a663
> 
668a668
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G33_s1}
671,672c671
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G33_s4}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G33_s5}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G33_s4}\\ 
673a673
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G33_s5}
676,677c676
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G33_s8}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G33_s9}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G33_s8}\\ 
678a678
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G33_s9}
681,682c681
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G33_s12}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G33_s13}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G33_s12}\\ 
683a683
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G33_s13}
686,687c686
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G34_s3}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G34_s4}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G34_s3}\\ 
688a688
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G34_s4}
691,692c691
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G34_s7}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G34_s8}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G34_s7}\\ 
693a693
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G34_s8}
696,698c696
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G34_s11}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G35_s1}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G34_s11}\\ 
703a702
> 
707a707
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G35_s1}
710,711c710
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G35_s4}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G35_s5}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G35_s4}\\ 
712a712
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G35_s5}
715,716c715
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G35_s8}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G35_s9}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G35_s8}\\ 
717a717
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G35_s9}
720,721c720
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G36_s1}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G36_s3}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G36_s1}\\ 
722a722
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G36_s3}
725,726c725
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G36_s8}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G37_s1}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G36_s8}\\ 
727a727
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G37_s1}
730,731c730
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G37_s4}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G37_s5}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G37_s4}\\ 
732a732
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G37_s5}
735,737c735
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G37_s10}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G37_s11}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G37_s10}\\ 
742a741
> 
746a746
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G37_s11}
749,750c749
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G38_s1}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G38_s2}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G38_s1}\\ 
751a751
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G38_s2}
754,755c754
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G38_s5}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G38_s6}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G38_s5}\\ 
756a756
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G38_s6}
759,760c759
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G38_s9}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G38_s11}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G38_s9}\\ 
761a761
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G38_s11}
764,765c764
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G39_s2}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G39_s3}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G39_s2}\\ 
766a766
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G39_s3}
769,770c769
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G40_s3}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G40_s4}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G40_s3}\\ 
771a771
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G40_s4}
774,776c774
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G41_s2}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G41_s3}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G41_s2}\\ 
781a780
> 
785a785
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G41_s3}
788,789c788
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G41_s6}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G41_s7}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G41_s6}\\ 
790a790
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G41_s7}
793,794c793
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G41_s10}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G41_s11}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G41_s10}\\ 
795a795
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G41_s11}
798,799c798
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G42_s1}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G42_s2}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G42_s1}\\ 
800a800
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G42_s2}
803,804c803
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G43_s1}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G43_s2}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G43_s1}\\ 
805a805
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G43_s2}
808,809c808
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G43_s5}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G43_s6}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G43_s5}\\ 
810a810
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G43_s6}
813,815c813
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G43_s9}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G43_s10}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G43_s9}\\ 
820a819
> 
824a824
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G43_s10}
827,828c827
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G43_s13}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G43_s14}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G43_s13}\\ 
829a829
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G43_s14}
832,833c832
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G44_s1}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G44_s2}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G44_s1}\\ 
834a834
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G44_s2}
837,838c837
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G45_s2}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G45_s3}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G45_s2}\\ 
839a839
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G45_s3}
842,843c842
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G45_s6}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G45_s7}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G45_s6}\\ 
844a844
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G45_s7}
847,848c847
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G46_s1}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G46_s2}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G46_s1}\\ 
849a849
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G46_s2}
852,854c852
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G49_s1}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G49_s2}
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G49_s1}\\ 
859a858
> 
863a863
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G49_s2}
866,867c866
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G49_s5}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G49_s10}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G49_s5}\\ 
868a868
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G49_s10}
871,872c871
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G50_s3}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G50_s4}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G50_s3}\\ 
873a873
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G50_s4}
876,877c876
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G52_s1}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G52_s2}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G52_s1}\\ 
878a878
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G52_s2}
881,882c881
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G53_s3}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G53_s4}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G53_s3}\\ 
883a883
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G53_s4}
886,887c886
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G57_s1}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G58_s1}\\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G57_s1}\\ 
888a888
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G58_s1}
891,892c891
< 
< \\ 
---
> \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G59_s1}\\ 
897a897
> 
901,902c901
< \colorbox{white}{\includegraphics[trim={2cm 0 0 0}, scale=0.22]{figs/ylabel.pdf}}
< \includegraphics[trim={0.0cm 0.3cm 0.6cm 0.3cm}, clip, width = 0.235\textwidth]{spectra/final_G59_s1}
---
> \colorbox{white}{\includegraphics[trim={2cm 0 0 0}, scale=0.22]{figs/ylabel_filler.pdf}}
906d904
< \\ 
912d909
< 


==> spectra/spectra_latex_cmd.txt <==
\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G-2_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G-2_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G-2_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G-2_s4.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G-2_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G-2_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G-2_s7.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G-2_s8.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G-2_s9.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G-1_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G-1_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G-1_s3.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G-1_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G-1_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G-1_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G-1_s7.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G0_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G0_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G0_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G0_s4.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_20}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G0_s9.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G0_s10.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G0_s11.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G0_s12.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G0_s13.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G0_s14.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G0_s15.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G0_s16.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G0_s17.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G0_s18.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G0_s19.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G0_s21.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G0_s23.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G0_s24.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G0_s27.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G1_s1.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G1_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G1_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G1_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G1_s5.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_44}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G2_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G2_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G2_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G2_s5.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G2_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G2_s7.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G3_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G3_s2.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G3_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G3_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G3_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G3_s6.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G3_s7.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G4_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G4_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G4_s3.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G4_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G4_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G4_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G4_s7.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_68}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G5_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G5_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G5_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G5_s7.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G5_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G6_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G6_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G6_s3.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G6_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G6_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G6_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G6_s7.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G6_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G6_s9.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G6_s10.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G6_s11.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G7_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G7_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G7_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G7_s4.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_92}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G8_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G8_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G8_s7.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G9_s1.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G9_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G9_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G9_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G9_s5.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G10_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G10_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G10_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G10_s5.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G10_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G10_s7.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G10_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G10_s9.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G10_s10.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G10_s11.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G10_s12.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G10_s13.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_116}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G10_s20.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G10_s21.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G10_s22.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G10_s23.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G10_s24.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G11_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G11_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G11_s3.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G11_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G11_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G11_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G11_s7.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G11_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G11_s9.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G11_s10.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G11_s11.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G11_s12.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G12_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G12_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G12_s3.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_140}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G12_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G12_s9.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G12_s10.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G12_s11.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G12_s14.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G12_s15.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G12_s16.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G12_s17.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G12_s18.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G12_s19.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G13_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G13_s2.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G13_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G13_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G14_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G14_s2.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G14_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G14_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G14_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G14_s6.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_164}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G14_s11.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G14_s12.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G14_s13.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G14_s14.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G14_s15.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G15_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G15_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G15_s3.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G15_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G15_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G15_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G15_s7.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G16_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G16_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G16_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G16_s4.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G16_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G16_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G16_s7.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G16_s8.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_188}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G17_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G17_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G17_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G17_s4.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G17_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G18_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G18_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G18_s3.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G18_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G18_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G18_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G18_s7.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G18_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G18_s9.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G18_s10.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G18_s11.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G18_s12.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G19_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G19_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G19_s3.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_212}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G19_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G19_s9.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G19_s10.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G19_s11.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G19_s12.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G19_s13.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G19_s14.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G19_s15.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G19_s16.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G19_s17.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G19_s18.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G20_s1.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G20_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G20_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G20_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G20_s5.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G20_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G20_s7.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G20_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G20_s9.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_236}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G21_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G21_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G21_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G21_s5.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G22_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G22_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G22_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G22_s4.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G22_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G23_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G23_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G23_s3.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G23_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G23_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G23_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G23_s7.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G23_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G23_s9.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G23_s10.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G23_s11.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_260}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G23_s16.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G23_s17.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G23_s18.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G23_s19.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G23_s20.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G24_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G24_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G24_s3.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G24_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G24_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G24_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G24_s7.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G24_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G24_s9.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G24_s10.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G24_s11.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G24_s12.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G24_s13.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G24_s14.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G24_s15.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_284}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G24_s20.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G24_s24.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G24_s25.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G24_s26.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G25_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G25_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G25_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G25_s4.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G25_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G25_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G25_s7.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G25_s8.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G25_s9.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G25_s10.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G25_s11.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G25_s12.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G25_s13.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G26_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G26_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G26_s3.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_308}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G26_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G26_s9.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G27_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G27_s2.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G27_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G27_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G27_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G27_s6.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G27_s7.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G27_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G27_s9.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G27_s10.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G27_s11.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G27_s12.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G27_s13.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G28_s1.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G28_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G28_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G28_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G28_s5.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_332}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G28_s10.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G28_s11.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G28_s12.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G28_s13.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G28_s14.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G28_s15.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G28_s16.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G28_s17.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G28_s18.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G28_s19.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G29_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G29_s2.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G29_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G29_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G29_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G29_s6.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G29_s7.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G29_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G29_s9.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s1.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_356}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s7.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s9.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s10.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s11.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s12.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s13.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s14.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s15.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s16.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s17.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s18.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s19.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s20.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s21.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s22.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s23.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s24.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G30_s25.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_380}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G31_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G31_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G31_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G31_s7.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G31_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G31_s9.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G31_s10.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G31_s11.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G31_s12.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G31_s13.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G31_s14.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G32_s1.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G32_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G32_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G32_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G32_s5.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G32_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G32_s7.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G32_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G32_s9.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_404}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G33_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G33_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G33_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G33_s5.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G33_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G33_s7.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G33_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G33_s9.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G33_s10.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G33_s11.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G33_s12.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G33_s13.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G34_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G34_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G34_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G34_s4.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G34_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G34_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G34_s7.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G34_s8.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_428}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G35_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G35_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G35_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G35_s5.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G35_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G35_s7.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G35_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G35_s9.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G35_s10.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G35_s11.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G36_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G36_s3.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G36_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G36_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G36_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G37_s1.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G37_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G37_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G37_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G37_s5.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_452}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G37_s12.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G37_s13.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G38_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G38_s2.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G38_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G38_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G38_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G38_s6.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G38_s7.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G38_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G38_s9.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G38_s11.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G38_s12.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G39_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G39_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G39_s3.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G40_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G40_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G40_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G40_s4.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_476}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G41_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G41_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G41_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G41_s7.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G41_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G41_s9.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G41_s10.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G41_s11.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G41_s12.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G41_s13.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G42_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G42_s2.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G42_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G42_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G43_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G43_s2.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G43_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G43_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G43_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G43_s6.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_500}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G43_s11.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G43_s12.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G43_s13.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G43_s14.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G43_s16.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G43_s17.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G44_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G44_s2.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G44_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G45_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G45_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G45_s3.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G45_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G45_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G45_s6.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G45_s7.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G45_s8.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G45_s9.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G46_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G46_s2.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_524}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G49_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G49_s4.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G49_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G49_s10.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G49_s13.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G50_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G50_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G50_s4.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G50_s5.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G51_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G52_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G52_s2.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G53_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G53_s2.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G53_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G53_s4.png}\\ 
\includegraphics[width = 0.25\textwidth]{spectra/final_G54_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G56_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G57_s1.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G58_s1.png}\\ 
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_548}
\end{figure*}

\begin{figure*}[!h]
\begin{tabular}{cccc}
\includegraphics[width = 0.25\textwidth]{spectra/final_G59_s3.png}
\includegraphics[width = 0.25\textwidth]{spectra/final_G59_s4.png}
\end{tabular}
\caption{Continued from Fig.~\ref{fig:maser_many_spec}.}
\label{fig:masers_572}
\end{figure*}


